Explainable k-means. Don't be greedy, plant bigger trees!

We provide a new bi-criteria $\tilde{O}(\log^2 k)$ competitive algorithm for explainable $k$-means clustering. Explainable $k$-means was recently introduced by Dasgupta, Frost, Moshkovitz, and Rashtchian (ICML 2020). It is described by an easy to interpret and understand (threshold) decision tree or diagram. The cost of the explainable $k$-means clustering equals to the sum of costs of its clusters; and the cost of each cluster equals the sum of squared distances from the points in the cluster to the center of that cluster. The best non bi-criteria algorithm for explainable clustering $\tilde{O}(k)$ competitive, and this bound is tight. Our randomized bi-criteria algorithm constructs a threshold decision tree that partitions the data set into $(1+\delta)k$ clusters (where $\delta\in (0,1)$ is a parameter of the algorithm). The cost of this clustering is at most $\tilde{O}(1/ \delta \cdot \log^2 k)$ times the cost of the optimal unconstrained $k$-means clustering. We show that this bound is almost optimal.

==> figure/bio-test-ratio2.csv <==
centers,ratios
5.000000,1.149602
10.000000,1.124170
15.000000,1.094270
20.000000,1.082139
25.000000,1.075698
30.000000,1.071442
35.000000,1.067253
40.000000,1.066133
45.000000,1.066852
50.000000,1.063603
55.000000,1.063237
60.000000,1.062933
65.000000,1.061084
70.000000,1.061156
75.000000,1.060488
80.000000,1.058708
85.000000,1.056939
90.000000,1.056291
95.000000,1.056282
100.000000,1.056260
105.000000,1.056028
110.000000,1.055088
115.000000,1.054424
120.000000,1.053731
125.000000,1.053729
130.000000,1.053362
135.000000,1.053577
140.000000,1.053625
145.000000,1.053185
150.000000,1.052879


==> figure/bio-test-results.csv <==
centers,minKMeansParallel,avgKMeansParallel,minBicriteria,avgBicriteria,minKMeansPP,avgKMeansPP
5,6.35378,9.34674,6.57098,9.45445,7.13565,10.13056
10,4.43196,5.40517,4.43527,5.47217,4.70933,5.96961
15,3.85006,4.21626,3.78797,4.1838,3.8569,4.62394
20,3.46818,3.76934,3.31728,3.72462,3.64574,4.06034
25,3.13845,3.39218,3.14446,3.38309,3.29128,3.71851
30,2.93079,3.16013,2.95182,3.14331,3.15431,3.44017
35,2.83974,2.98881,2.78431,2.99157,2.88455,3.24492
40,2.68011,2.8337,2.64976,2.82627,2.80347,3.08389
45,2.52193,2.71581,2.57877,2.74531,2.67466,2.95158
50,2.46664,2.62465,2.48007,2.63177,2.67518,2.84158
55,2.41398,2.54315,2.45186,2.55612,2.56615,2.72472
60,2.36785,2.46802,2.34148,2.48648,2.48201,2.65762
65,2.27439,2.407,2.30218,2.4171,2.43096,2.613
70,2.21573,2.35354,2.25699,2.3801,2.39053,2.53242
75,2.20329,2.28142,2.2241,2.30689,2.37655,2.4763
80,2.16924,2.24168,2.19271,2.25749,2.31404,2.43263
85,2.12788,2.21418,2.12889,2.22305,2.28436,2.39018
90,2.08651,2.17206,2.10755,2.18002,2.26232,2.3455
95,2.07176,2.1486,2.06277,2.14209,2.21012,2.30226
100,2.04973,2.11001,2.04766,2.10859,2.17491,2.25888
105,2.01097,2.06775,2.02826,2.08046,2.13509,2.21502
110,1.99026,2.05068,1.98702,2.04917,2.11723,2.20657
115,1.95861,2.02939,1.96739,2.02773,2.09018,2.16936
120,1.94099,2.00455,1.93464,2.0002,2.05693,2.14506
125,1.93233,1.97222,1.92383,1.98039,2.02914,2.12022
130,1.89912,1.95441,1.90742,1.96062,2.03524,2.09629
135,1.87828,1.93762,1.88659,1.94271,1.99518,2.07186
140,1.86409,1.91571,1.8756,1.91848,1.98252,2.044
145,1.8555,1.89638,1.83786,1.90264,1.95651,2.02939
150,1.82473,1.87509,1.82327,1.88281,1.93196,2.01512
155,1.81228,1.86155,1.81749,1.85534,1.91027,1.9951
160,1.79713,1.84185,1.79936,1.84655,1.91822,1.97779
165,1.79981,1.83151,1.79161,1.83015,1.91432,1.96477
170,1.78281,1.81767,1.77825,1.81808,1.89047,1.9466
175,1.76351,1.79715,1.76434,1.80148,1.85877,1.92697
180,1.74888,1.7865,1.75672,1.79254,1.83197,1.90398
185,1.74157,1.77401,1.72872,1.77802,1.82113,1.89338
190,1.71664,1.75753,1.72754,1.76416,1.82995,1.88568
195,1.7099,1.74554,1.70778,1.75306,1.81416,1.86907
200, 1.70381, 1.73951, 1.70128, 1.74208, 1.80060, 1.85654

